Tracing star formation across cosmic time at tens of parsec-scales in the lensing cluster field Abell 2744

We present a sample of 1956 individual stellar clumps at redshift 0.7<z<10, detected with JWST/NIRCam in 476 galaxies lensed by the galaxy cluster Abell2744. The lensed clumps present magnifications ranging between $\mu$=1.8 and $\mu$=300. We perform simultaneous size-photometry estimates in 20 JWST/NIRCam median and broad-band filters from 0.7 to 5 $\mu$m. Spectral energy distribution (SED) fitting analyses enable us to recover the physical properties of the clumps. The majority of the clumps are spatially resolved and have effective radii in the range R_eff = 10 - 700 pc. We restrict this first study to the 1751 post-reionisation era clumps with redshift <5.5. We find a significant evolution of the average clump ages, SFR, SFR surface densities and metallicity with increasing redshift, while median stellar mass and stellar mass surface densities are similar in the probed redshift range. We observe a strong correlation between the clump properties and the properties of their host galaxies, with more massive galaxies hosting more massive and older clumps. We find that clumps closer to their host galactic center are on average more massive, while their ages do not show clear sign of migration. We find that clumps at cosmic noon sample the upper-mass end of the mass function to higher masses than at z>3, reflecting the rapid increase towards the peak of the cosmic star formation history. We conclude that the results achieved over the studied redshift range are in agreement with expectation of in-situ clump formation scenario from large-scale disk fragmentation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
